Use and Abuse of a Fractional Fokker-Planck Dynamics for Time-Dependent Driving

We investigate a subdiffusive, fractional Fokker-Planck dynamics occurring in time-varying potential landscapes and thereby disclose the failure of the fractional Fokker-Planck equation (FFPE) in its commonly used form when generalized in an {\it ad hoc} manner to time-dependent forces. A modified FFPE (MFFPE) is rigorously derived, being valid for a family of dichotomously alternating force-fields. This MFFPE is numerically validated for a rectangular time-dependent force with zero average bias. For this case subdiffusion is shown to become enhanced as compared to the force free case. We question, however, the existence of any physically valid FFPE for arbitrary varying time-dependent fields that differ from this dichotomous varying family.

==> resub_letter.txt <==
Sonja Daffer
Assistant Editor
Physical Review Letters


Re: Our resubmission of LC11320
    Use and abuse of a fractional Fokker-Planck dynamics for
    time-dependent driving
    by E. Heinsalu, M. Patriarca, I. Goychuk, P. H\"{a}nggi


Dear Dr. Daffer:

please find enclosed our manuscript LC11320 that we herewith like to
resubmit for publication in the Physical Review Letters.  We include a
detailed response to the criticism drawn by Referee B.

We believe that our results indeed  do satisfy the PRL criteria  of
importance and broad interest. We may also refer to the modified 
acceptance criteria as outlined in the PRL editorial of January 02
(shift from "general interest" to "broad interest"). In fact our work
clearly meets the stronger criterion of "general interest": As we
authors state in our introduction and in our conclusions -- and in
addition is firmly confirmed with referee A,  explicitly stating "
..kills a celebrated dogma in the field ...which have major importance
in condensed matter physics, chemistry of large molecules and
biology"..... -- We cannot agree with him more.

Both referees judge our work as interesting and relevant. While
referee A recommends publication in PRL in present form, referee B 
acknowledges likewise the importance of our findings but questions
that our results "attract the broad readership of PRL". We herewith
respectfully contest his viewpoint  which further is based on an
incorrect understanding in regard of our new results and its
connection with the work of Sokolov and Klafter in [7]. In fact our
work is neither a "generalization" of [7] nor does it "only slightly
differ" -- see in our rebuttal below.

We authors are therefore confident that our results advance the field
substantially and bring enlightening into a physically inconsistent,
dogmatic approach which we prove to be doomed to failure. We hope that
part of the community  which is very fond of the "folklore" of the
fractional Fokker-Planck concept (when time-dependent forces come into
play)  is eventually willing to adopt different approaches (see in our
conclusion referring to GLE and fractal Brownian motion).

Next, please find our responses to referee A and referee B together
with our "List of Changes made".

We are confident that this work can be accepted for publication in a
forthcoming issue of PRL and remain respectfully yours,

Igor Goychuk (for all authors)
=================================================================================
Remarks solely meant for the editor(s) of PRL:

Dear Dr. Daffer:
Dear editors of PRL:

As indicated in our reply, we understand well that a large part of the
community following the folklore of the fractional Fokker-Planck (FFP)
concept cannot be totally happy with our  novel findings that indeed
question the use of FFP concepts in presence of time-dependent
perturbations. Scientific progress  also means that sometimes one is
forced to abandon a beloved scheme like the FFP.

In this context we fear that referee B may have a problem of personal
conflict by trying to defer important new insight from PRL readership
to a more specialized journal. We, however find this not fair and
firmly believe -- like referee A -- that our  message must reach all
different scientific communities which presently engage into the FFP
methodology.

Respectfully yours,

The authors of LC11320

===================================================================================
--------------------------------------------------------------------------------------------------
Response to referee A -- LC11320 Heinsalu et al.
--------------------------------------------------------------------------------------------------

We authors thank this competent and fair referee for his most
supportive evaluation of our work. He also clearly states the
importance of our results for future works and its impact in more than
just one area of science.

No reviewer comments need to be addressed in his case.
------------------------------------------------------------------------------------------------------
Response to referee B --LC11320/Heinsalu et al.
------------------------------------------------------------------------------------------------------

We authors like to thank also this referee for his overall positive
evaluation. He  correctly summarizes our work, but then makes adverse
comments which are based on a partial misunderstanding  of our main
results. We firmly must contest his erroneous statement that our paper
presents a "generalization of the problem studied recently by our
colleagues "Sokolov and Klafter" (Ref.[7]); -- notably, we neither do
"confirm"  those results nor do our findings only slightly differ from
Ref. [7] and our own prior work in ref. [15] (former ref. [16]).

Fact is, that Sokolov and Klafter nowhere in their fine work discuss
the failure of the commonly used fractional Fokker-Planck approach
when used in presence of time-varying forces. Their main interest is
field-induced dispersion in subdiffusion, a quite different topic.

His list of  4 minor remarks to be addressed by us "before publication
as a regular article" prove that he mistakenly has missed our main
message and the implications of our results. Nevertheless,  this
obvious misinterpretation has caused us to revise our present
PRL-manuscript accordingly, by sharpening our reasoning for the
restricted validity of  the modified fractional Fokker -Planck
equation (MFFPE) in (3) to the class of dichotomous varying temporal
force-fields.  We further now present a more detailed argumentation, 
thus hopefully preventing that our findings will be subject to an
unfortunate misinterpretation.

Let us now briefly also answer his 4 points: 1. equation (3)
rigorously derived in [7] for F(t) for a purely time-dependent force.

First we can nowhere  find in [7] such a rigorous proof. On the
contrary, our detailed reasoning on the basis of the CTWR theory
clearly shows that such a time-variation - as e.g. with the
sine-driving used in [7] - introduces an non-adiabatic change of the 
residence time distribution (RTD) that possesses an infinite mean. In
the justification for (3) it is of prime importance that the RTD
remains  {\it unmodified} by the time-dependent force F(t);  this then
singles out the  temporal dichotomous form.

2. ...unclear why only  considered  case of a rectangular time-dependent force....

As just outlined above --  this requirement  is the crux in a
physically valid derivation of the MFPE in (3). While other drive
forms, such as a sinusoidal drive may define a mathematical
interesting object in its own right, we see no way how this can be
justified (proven) rigorously from a physical point of view.
Certainly, Ref. [7]  -- although perfectly mathematical correct --
does not contain a proof either.

3. Form of FFPE is  however manifestly incorrect..."

The statements in abstract and in the text are now made more precise.
See in the abstract, final paragraph after (2), below  eq. (4) and
again  the paragraph starting with "Notably, (1)  applied to the
case"....,  and in our conclusions.

4. issue involving real time and random subordination time

This issue is now explained in greater detail in the final paragraph
below (4), and further elaborated on in our conclusions. The fact is
that the time-variation in F(t) is a deterministic physical time that
cannot be transformed into a random time, with the latter being needed
for the subordination scenario to work out.

We hope that this knowledgeable referee B understands now better our
results and sees the "light and need" -- like referee A -- for the
publication of our findings in PRL.

===============================================================================
Changes made:

--Throughout the ms we improved slips in English.
-- we rephrased our abstract.
-- we now use a more detailed and precise reasoning below eq. (3) and below eq. (4) in proving the MFFPE  and
   thereby sharpened our arguments.
-- we made our conclusions more concise.
-- to save a space we deleted a remark, former Ref. [13]; 
   the references are numbered now accordingly

